AGS-GNN: Attribute-guided Sampling for Graph Neural Networks

We propose AGS-GNN, a novel attribute-guided sampling algorithm for Graph Neural Networks (GNNs) that exploits node features and connectivity structure of a graph while simultaneously adapting for both homophily and heterophily in graphs. (In homophilic graphs vertices of the same class are more likely to be connected, and vertices of different classes tend to be linked in heterophilic graphs.) While GNNs have been successfully applied to homophilic graphs, their application to heterophilic graphs remains challenging. The best-performing GNNs for heterophilic graphs do not fit the sampling paradigm, suffer high computational costs, and are not inductive. We employ samplers based on feature-similarity and feature-diversity to select subsets of neighbors for a node, and adaptively capture information from homophilic and heterophilic neighborhoods using dual channels. Currently, AGS-GNN is the only algorithm that we know of that explicitly controls homophily in the sampled subgraph through similar and diverse neighborhood samples. For diverse neighborhood sampling, we employ submodularity, which was not used in this context prior to our work. The sampling distribution is pre-computed and highly parallel, achieving the desired scalability. Using an extensive dataset consisting of 35 small ($\le$ 100K nodes) and large (>100K nodes) homophilic and heterophilic graphs, we demonstrate the superiority of AGS-GNN compare to the current approaches in the literature. AGS-GNN achieves comparable test accuracy to the best-performing heterophilic GNNs, even outperforming methods using the entire graph for node classification. AGS-GNN also converges faster compared to methods that sample neighborhoods randomly, and can be incorporated into existing GNN models that employ node or graph sampling.

==> Comments.txt <==
Alex Sep 1, 2023: 

Thanks for the write up.
We will need to sit together to go over the paper. 

Intro: We need a clear definition of homophily.
There should be one in the papers you have cited. 

Contributions 5: performance improvement over what previous work? 

Preliminaries: 
I would say use the following notation:
h_e for edge; h_n for node; h_i for class insensitive; h_{e,k} for edge homophily for nodes of class k; h_a for aggregated; h_t for entropy;
h_u for uniformity.
Explain the formula for h_i. 
Also for h_a, explain what the formula means, 
in words. 
Define Entropy and uniformity. 
Explain ranges for each version of homophily.

Fig 1: a, b, c: each method should have the same color across the 3 figures. 
Fig 2 and other figs: print out to see that they are too small to read. 
Overall, you will have to choose carefully what figures are critical, and what could go into an appendix. 
Fig 3: It is not clear what is being plotted in (b), (c), and (d). What is on the x-axis, and what is the y-axis? 
Fig 5 caption: say something about g3 and g4. 
Use capital letters for G_i. 

Fig 6: Not clear what a, b, c, d show. 

Ferdous
use of k: need to be consistent
why we need Fig. 1 to be in the main text?







